SpaceDex: Generalizable Dexterous Grasping in Tiered Workspaces

Generalizable grasping with high-degree-of-freedom (DoF) dexterous hands remains challenging in tiered workspaces, where occlusion, narrow clearances, and height-dependent constraints are substantially stronger than in open tabletop scenes. Most existing methods are evaluated in relatively unoccluded settings and typically do not explicitly model the distinct control requirements of arm navigation and hand articulation under spatial constraints. We present SpaceDex, a hierarchical framework for dexterous manipulation in constrained 3D environments. At the high level, a Vision-Language Model (VLM) planner parses user intent, reasons about occlusion and height relations across multiple camera views, and generates target bounding boxes for zero-shot segmentation and mask tracking. This stage provides structured spatial guidance for downstream control instead of relying on single-view target selection. At the low level, we introduce an arm-hand Feature Separation Network that decouples global trajectory control for the arm from geometry-aware grasp mode selection for the hand, reducing feature interference between reaching and grasping objectives. The controller further integrates multi-view perception, fingertip tactile sensing, and a small set of recovery demonstrations to improve robustness to partial observability and off-nominal contacts. In 100 real-world trials involving over 30 unseen objects across four categories, SpaceDex achieves a 63.0\% success rate, compared with 39.0\% for a strong tabletop baseline. These results indicate that combining hierarchical spatial planning with arm-hand representation decoupling improves dexterous grasping performance in spatially constrained environments.

==> author.txt <==
Wensheng Wang 399250 woltim233@gmail.com Sun Yat-sen University, Guangzhou, China Stellarobot Company,Shenzhen,China
Chuanjun Guo 520717 353785639@163.com Stellarobot Company,Shenzhen,China
Wei Wei 287540 weiwei72607260@gmail.com Stellarobot Company,Shenzhen,China
Tong Wu 445138 wutfisher@163.com Stellarobot Company,Shenzhen,China


==> figures/spacedex/digitized/tactile1_digitized.csv <==
Timestep,Thumb,Index,Middle,Ring,Pinky
0.000000,0.120301,0.060150,0.060150,0.157895,0.060150
1.000000,0.122180,0.063910,0.060150,0.141917,0.135338
2.000000,0.127820,0.070802,0.060150,0.109492,0.167293
3.000000,0.132832,0.079574,0.060150,0.084586,0.152256
4.000000,0.135338,0.090226,0.060150,0.082707,0.124060
5.000000,0.143484,0.106516,0.060150,0.086466,0.124060
6.000000,0.159148,0.120301,0.060150,0.080827,0.148496
7.000000,0.172932,0.116541,0.060150,0.069549,0.152256
8.000000,0.179198,0.107143,0.060150,0.064536,0.127820
9.000000,0.180451,0.120301,0.060150,0.075188,0.120301
10.000000,0.178571,0.144737,0.060150,0.102757,0.144737
11.000000,0.172932,0.137218,0.060150,0.137845,0.161654
12.000000,0.163534,0.097744,0.060150,0.157895,0.148496
13.000000,0.144737,0.067669,0.060150,0.142231,0.120301
14.000000,0.120301,0.060150,0.060150,0.112782,0.092105
15.000000,0.114662,0.060150,0.060150,0.116541,0.071429
16.000000,0.131579,0.060150,0.060150,0.150376,0.062030
17.000000,0.142857,0.060150,0.060150,0.167293,0.060150
18.000000,0.137218,0.060150,0.060150,0.142857,0.060150
19.000000,0.135338,0.060150,0.060150,0.103383,0.060150
20.000000,0.146617,0.060150,0.060150,0.095865,0.060150
21.000000,0.154135,0.060150,0.060150,0.122180,0.060150
22.000000,0.152256,0.060150,0.060150,0.144110,0.060150
23.000000,0.152256,0.060150,0.060150,0.146617,0.060150
24.000000,0.159774,0.060150,0.060150,0.139724,0.063910
25.000000,0.172932,0.060150,0.060150,0.129073,0.078947
26.000000,0.186090,0.062030,0.060150,0.114662,0.097744
27.000000,0.186090,0.071429,0.060150,0.098371,0.097744
28.000000,0.161654,0.092105,0.060150,0.084586,0.078947
29.000000,0.131579,0.120301,0.060150,0.084586,0.071429
30.000000,0.124060,0.148496,0.060150,0.110902,0.097744
31.000000,0.129699,0.161654,0.060150,0.146617,0.142857
32.000000,0.131579,0.140977,0.060150,0.159774,0.165414
33.000000,0.140977,0.097744,0.085714,0.157895,0.142857
34.000000,0.161654,0.067669,0.060150,0.165414,0.097744
35.000000,0.176692,0.060150,0.060150,0.171053,0.077068
36.000000,0.178571,0.060150,0.060150,0.154135,0.107143
37.000000,0.171053,0.060150,0.060150,0.124060,0.163534
38.000000,0.157895,0.060150,0.060150,0.097744,0.201128
39.000000,0.146617,0.060150,0.060150,0.078947,0.208960
40.000000,0.148496,0.060150,0.060150,0.071429,0.201128
41.000000,0.159774,0.060150,0.060150,0.075188,0.183897
42.000000,0.161654,0.060150,0.060150,0.082707,0.160401
43.000000,0.154135,0.060150,0.085714,0.084586,0.135338
44.000000,0.148496,0.060150,0.060150,0.080827,0.110276
45.000000,0.142857,0.060150,0.060150,0.092105,0.086779
46.000000,0.133459,0.060150,0.060150,0.122180,0.075188
47.000000,0.120301,0.060150,0.060150,0.140977,0.089442
48.000000,0.110902,0.060150,0.060150,0.131579,0.119361
49.000000,0.110902,0.060150,0.060150,0.109023,0.136748
50.000000,0.110902,0.060150,0.060150,0.093985,0.135338
51.000000,0.107143,0.060150,0.060150,0.088346,0.127820
52.000000,0.105263,0.060150,0.060150,0.080827,0.120301
53.000000,0.107143,0.060150,0.060150,0.071429,0.112782
54.000000,0.116541,0.060150,0.060150,0.071429,0.105263
55.000000,0.137218,0.060150,0.060150,0.078947,0.097744
56.000000,0.156015,0.060150,0.060150,0.078947,0.090226
57.000000,0.152256,0.060150,0.060150,0.069549,0.082707
58.000000,0.137218,0.060150,0.060150,0.069549,0.075188
59.000000,0.138158,0.060150,0.060150,0.099624,0.068139
60.000000,0.152256,0.060150,0.060150,0.142857,0.070489
61.000000,0.165414,0.069549,0.060150,0.146617,0.098214
62.000000,0.172932,0.107143,0.060150,0.105263,0.144737
63.000000,0.170113,0.163534,0.060150,0.071429,0.182331
64.000000,0.159774,0.195489,0.065163,0.071429,0.195489
65.000000,0.152256,0.182331,0.070175,0.090226,0.180451
66.000000,0.152256,0.147556,0.075188,0.107143,0.154135
67.000000,0.157895,0.120301,0.080201,0.110902,0.154135
68.000000,0.161654,0.105263,0.085213,0.109023,0.182331
69.000000,0.161654,0.095865,0.090226,0.120301,0.204887
70.000000,0.223684,0.093045,0.090226,0.156015,0.204887
71.000000,0.509398,0.101504,0.090226,0.203008,0.184211
72.000000,1.058271,0.120301,0.449624,0.251880,0.157895
73.000000,1.616541,0.140977,1.317293,0.353383,0.146617
74.000000,1.960526,0.157895,1.790977,0.545113,0.148496
75.000000,2.137218,0.171053,1.885714,0.748120,0.150376
76.000000,2.233083,0.180451,1.975940,0.862782,0.154135
77.000000,2.268797,0.189850,1.915789,0.887218,0.165414
78.000000,2.280075,0.203008,1.855639,0.868421,0.178571
79.000000,2.304511,0.218045,1.765414,0.834586,0.189850
80.000000,2.404135,0.229323,1.649624,0.778195,0.197368
81.000000,2.733083,0.225564,1.601504,0.656015,0.191729
82.000000,3.417293,0.201128,1.085714,0.475564,0.174812
83.000000,4.276316,0.171053,0.583459,0.332707,0.161654
84.000000,4.917293,0.154135,0.356391,0.281955,0.157895
85.000000,5.193609,0.150376,0.407519,0.293233,0.159774
86.000000,5.343985,0.150376,0.592481,0.328947,0.174812
87.000000,5.746241,0.150376,0.592481,0.359023,0.201128
88.000000,6.580827,0.150376,0.717293,0.366541,0.204887
89.000000,7.640977,0.152256,0.837594,0.364662,0.176692
90.000000,8.584586,0.159774,0.923308,0.372180,0.152256
91.000000,9.325188,0.171053,1.013534,0.390977,0.159774
92.000000,9.973684,0.178571,1.078195,0.406015,0.191729
93.000000,10.548872,0.242481,1.108271,0.398496,0.210526
94.000000,10.981203,0.428571,1.138346,0.370301,0.189850
95.000000,11.265038,0.554511,1.168421,0.343985,0.156015
96.000000,11.464286,0.437970,1.198496,0.332707,0.154135
97.000000,11.624060,0.261278,1.228571,0.330827,0.178571
98.000000,11.723684,0.199248,1.254135,0.330827,0.186090
99.000000,11.746241,0.189850,1.348872,0.330827,0.169173
100.000000,11.729323,0.180451,1.348872,0.330827,0.150376


==> figures/spacedex/digitized/tactile2_digitized.csv <==
Timestep,Thumb,Index,Middle,Ring,Pinky
0.000000,0.120603,0.180905,0.060302,0.060302,0.180905
1.000000,0.120603,0.180905,0.060302,0.060302,0.180905
2.000000,0.120603,0.180905,0.060302,0.060302,0.180905
3.000000,0.122487,0.180905,0.062312,0.060302,0.180905
4.000000,0.130025,0.179774,0.064322,0.067839,0.175251
5.000000,0.141332,0.174121,0.066332,0.097990,0.152638
6.000000,0.145101,0.161683,0.068342,0.142085,0.118719
7.000000,0.135678,0.144724,0.070352,0.166583,0.096106
8.000000,0.128141,0.126633,0.072362,0.161683,0.090452
9.000000,0.135678,0.109673,0.074372,0.144724,0.090452
10.000000,0.145101,0.104774,0.076382,0.126633,0.090452
11.000000,0.141332,0.127387,0.078392,0.109673,0.096106
12.000000,0.131910,0.163945,0.080402,0.102889,0.118719
13.000000,0.131910,0.182789,0.082412,0.119849,0.152638
14.000000,0.141332,0.182789,0.084422,0.152638,0.169598
15.000000,0.148869,0.180905,0.086432,0.175251,0.158291
16.000000,0.151068,0.180905,0.088442,0.180905,0.146985
17.000000,0.152638,0.182789,0.090452,0.180905,0.158291
18.000000,0.156093,0.190327,0.090452,0.180905,0.175251
19.000000,0.160804,0.199749,0.090452,0.180905,0.180905
20.000000,0.165829,0.199749,0.090452,0.180905,0.180905
21.000000,0.170854,0.190327,0.090452,0.180905,0.179020
22.000000,0.175565,0.182520,0.090452,0.182789,0.169598
23.000000,0.179020,0.179289,0.090452,0.190327,0.148869
24.000000,0.176822,0.176328,0.090452,0.201633,0.122487
25.000000,0.162060,0.172290,0.090452,0.203518,0.101759
26.000000,0.143216,0.167983,0.090452,0.184673,0.092337
27.000000,0.143216,0.163676,0.090452,0.158291,0.090452
28.000000,0.158291,0.159368,0.090452,0.146985,0.090452
29.000000,0.158291,0.155330,0.090452,0.146985,0.090452
30.000000,0.139447,0.148600,0.090452,0.139447,0.090452
31.000000,0.124372,0.132179,0.090452,0.120603,0.097990
32.000000,0.122487,0.109673,0.090452,0.109296,0.128141
33.000000,0.131910,0.096482,0.090452,0.130025,0.167714
34.000000,0.150754,0.096859,0.090452,0.173367,0.175251
35.000000,0.169127,0.102513,0.090452,0.203518,0.148241
36.000000,0.176193,0.108543,0.090452,0.203518,0.122487
37.000000,0.172896,0.114196,0.090452,0.180905,0.109925
38.000000,0.165829,0.118342,0.090452,0.165829,0.101131
39.000000,0.158763,0.119598,0.120603,0.177136,0.094221
40.000000,0.153580,0.116834,0.120603,0.182789,0.091080
41.000000,0.151225,0.109925,0.116834,0.160176,0.090452
42.000000,0.150754,0.101131,0.113065,0.133794,0.090452
43.000000,0.151696,0.094221,0.109296,0.123430,0.090452
44.000000,0.156407,0.091080,0.105528,0.126256,0.090452
45.000000,0.166771,0.090452,0.101759,0.136621,0.092337
46.000000,0.180905,0.090452,0.097990,0.150754,0.099874
47.000000,0.195038,0.090452,0.094221,0.164887,0.110239
48.000000,0.205402,0.090452,0.090452,0.175251,0.113065
49.000000,0.210113,0.091206,0.090452,0.174309,0.105528
50.000000,0.211055,0.094975,0.090452,0.152638,0.103643
51.000000,0.211055,0.103266,0.287940,0.128141,0.121545
52.000000,0.203518,0.114573,0.485427,0.139447,0.135678
53.000000,0.173367,0.126633,0.682915,0.173367,0.130025
54.000000,0.175251,0.137940,0.880402,0.195980,0.145101
55.000000,0.290201,0.150000,1.077889,0.295854,0.194095
56.000000,0.902638,0.180151,0.589447,0.535176,0.241206
57.000000,2.873744,0.250628,3.627136,0.668970,0.290201
58.000000,5.756910,0.342965,4.439698,0.512563,0.358040
59.000000,7.490578,0.416457,4.629648,0.297739,0.403266
60.000000,7.456658,0.469221,4.870854,0.220477,0.363693
61.000000,6.827261,0.512563,5.081910,0.212940,0.280779
62.000000,6.337312,0.538945,5.353266,0.211055,0.299623
63.000000,6.013191,0.552136,5.568844,0.211055,0.435302
64.000000,5.792714,0.565327,5.603518,0.211055,0.548367
65.000000,5.638191,0.580402,5.693970,0.211055,0.589824
66.000000,5.519472,0.599246,5.865829,0.211055,0.600000
67.000000,5.417714,0.629397,6.141709,0.211055,0.600000
68.000000,5.334799,0.665201,6.025628,0.209171,0.600000
69.000000,5.293342,0.685930,6.025628,0.201633,0.600000
70.000000,5.423367,0.684045,6.486935,0.190327,0.600000
71.000000,5.998116,0.706658,8.972864,0.182789,0.600000
72.000000,7.045854,0.847990,11.751256,0.180905,0.600000
73.000000,8.021985,1.106156,8.145226,0.180905,0.600000
74.000000,8.419598,1.339824,7.554271,0.180905,0.600000
75.000000,8.381910,1.464196,7.222613,0.180905,0.600000
76.000000,8.276382,1.520729,6.955779,0.180905,0.600000
77.000000,8.221734,1.562186,6.921106,0.180905,0.600000
78.000000,8.204774,1.601759,6.624121,0.180905,0.600000
79.000000,8.234925,1.635678,6.508040,0.182789,0.600000
80.000000,8.317839,1.669598,6.447739,0.190327,0.600000
81.000000,8.419598,1.709171,6.443216,0.201633,0.600000
82.000000,8.519472,1.746859,6.357286,0.209171,0.600000
83.000000,8.636307,1.784548,6.348241,0.218593,0.600000
84.000000,8.756910,1.842965,5.990955,0.248744,0.600000
85.000000,8.834171,1.933417,5.874874,0.295854,0.224246
86.000000,8.860553,2.038945,5.905025,0.337312,0.111181
87.000000,8.868090,2.135050,5.895980,0.373116,0.103643
88.000000,8.886935,2.217965,5.629146,0.414573,0.109296
89.000000,8.930276,2.315955,5.633668,0.463568,0.124372
90.000000,9.003769,2.449749,5.543216,0.518216,0.133794
91.000000,9.120603,2.579774,5.568844,0.563442,0.133794
92.000000,9.277010,2.658920,5.422613,0.591709,0.128141
93.000000,9.431533,2.689070,5.422613,0.619975,0.120603
94.000000,9.550251,2.683417,5.353266,0.646357,0.113065
95.000000,9.648241,2.658920,5.056281,0.657663,0.111181
96.000000,9.774497,2.640075,5.181407,0.668970,0.122487
97.000000,9.957286,2.628769,5.121106,0.691583,0.139447
98.000000,10.157035,2.615578,5.086432,0.712312,0.148869
99.000000,10.300251,2.602387,5.000503,0.721734,0.150754
100.000000,10.371859,2.592965,5.000503,0.723618,0.150754

